Modified Wilcoxon-Mann-Whitney tests of stochastic dominance

Given independent samples from two univariate distributions, the one-sided Wilcoxon-Mann-Whitney statistic may be used to conduct a rank-based test of first-order stochastic dominance. We broaden the scope of applicability of such tests by showing that the bootstrap may be used to conduct valid inference in a matched pairs sampling framework permitting dependence between the two samples. Further, we show that a modified bootstrap incorporating an implicit estimate of a contact set may be used to improve power. Numerical simulations indicate that the modified bootstrap effectively controls the null rejection frequencies and delivers improved power, particularly in settings where there is strong dependence between matched pairs. We provide a brief empirical illustration involving Canadian family income data.

==> ODC1.txt <==
0	0
0.01	0.00507009043352831
0.02	0.0116115731214035
0.03	0.0188271391494342
0.04	0.0265069714778653
0.05	0.0345439596813518
0.06	0.0428718150973808
0.07	0.0514450199113464
0.08	0.0602301769953448
0.09	0.0692016209041367
0.1	0.0783389390237226
0.11	0.0876254596947828
0.12	0.0970472749221082
0.13	0.106592579154861
0.14	0.116251205127426
0.15	0.126014287971176
0.16	0.135874015857466
0.17	0.145823440800087
0.18	0.155856332374352
0.19	0.1659670627425
0.2	0.176150514965355
0.21	0.186402008934837
0.22	0.196717240845097
0.23	0.207092233208461
0.24	0.217523293185465
0.25	0.228006977542956
0.26	0.238540062949211
0.27	0.249119520605717
0.28	0.259742494432012
0.29	0.270406282183577
0.3	0.281108319007652
0.31	0.291846163038112
0.32	0.302617482705522
0.33	0.313420045497302
0.34	0.324251707949547
0.35	0.335110406689178
0.36	0.345994150374925
0.37	0.356901012409754
0.38	0.367829124316908
0.39	0.378776669687733
0.4	0.389741878622544
0.41	0.40072302259662
0.42	0.411718409692268
0.43	0.4227263801453
0.44	0.433745302160332
0.45	0.444773567954353
0.46	0.455809589992134
0.47	0.466851797380462
0.48	0.477898632390855
0.49	0.48894854708266
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.57	0.57
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.69	0.69
0.7	0.7
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.82	0.82
0.83	0.83
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.94	0.94
0.95	0.95
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1	1


==> ODC10.txt <==
0	0
0.01	6.26547512765939e-05
0.02	0.000354520024506102
0.03	0.000964652750523011
0.04	0.00194842387528982
0.05	0.00334488648887392
0.06	0.00518280247895775
0.07	0.0074836760200985
0.08	0.0102635462749814
0.09	0.0135341538731106
0.1	0.0173037511277658
0.11	0.0215776922136511
0.12	0.0263588789787662
0.13	0.0316481075337785
0.14	0.03744434407898
0.15	0.0437449487224062
0.16	0.050545860103106
0.17	0.0578417498447685
0.18	0.0656261533623141
0.19	0.0738915818411471
0.2	0.0826296190198937
0.21	0.0918310055586854
0.22	0.101485713157024
0.23	0.111583010127349
0.24	0.122111519785795
0.25	0.133059272758584
0.26	0.1444137540992
0.27	0.156161945952535
0.28	0.168290366376606
0.29	0.180785104832283
0.3	0.193631854770851
0.31	0.206815943683897
0.32	0.220322360926572
0.33	0.234135783581386
0.34	0.248240600593321
0.35	0.262620935376818
0.36	0.277260667069908
0.37	0.292143450589487
0.38	0.307252735623858
0.39	0.322571784683479
0.4	0.338083690318019
0.41	0.353771391596919
0.42	0.369617689941339
0.43	0.385605264387522
0.44	0.401716686354877
0.45	0.417934433986437
0.46	0.434240906124577
0.47	0.450618435980918
0.48	0.467049304556076
0.49	0.483515753862299
0.5	0.5
0.51	0.516484246137701
0.52	0.532950695443924
0.53	0.549381564019082
0.54	0.565759093875423
0.55	0.582065566013563
0.56	0.598283313645123
0.57	0.614394735612478
0.58	0.630382310058661
0.59	0.646228608403081
0.6	0.661916309681981
0.61	0.677428215316521
0.62	0.692747264376142
0.63	0.707856549410513
0.64	0.722739332930092
0.65	0.737379064623182
0.66	0.751759399406679
0.67	0.765864216418614
0.68	0.779677639073428
0.69	0.793184056316103
0.7	0.806368145229149
0.71	0.819214895167717
0.72	0.831709633623394
0.73	0.843838054047465
0.74	0.8555862459008
0.75	0.866940727241416
0.76	0.877888480214205
0.77	0.888416989872651
0.78	0.898514286842976
0.79	0.908168994441315
0.8	0.917370380980106
0.81	0.926108418158853
0.82	0.934373846637686
0.83	0.942158250155232
0.84	0.949454139896894
0.85	0.956255051277594
0.86	0.96255565592102
0.87	0.968351892466221
0.88	0.973641121021234
0.89	0.978422307786349
0.9	0.982696248872234
0.91	0.986465846126889
0.92	0.989736453725019
0.93	0.992516323979902
0.94	0.994817197521042
0.95	0.996655113511126
0.96	0.99805157612471
0.97	0.999035347249477
0.98	0.999645479975494
0.99	0.999937345248723
1	1


==> ODC11.txt <==
0	0
0.01	0.0176471076063007
0.02	0.0315625830694744
0.03	0.0443952676018677
0.04	0.0565870448283377
0.05	0.0683325881593137
0.06	0.0797407819395293
0.07	0.0908807562533401
0.08	0.101800067803776
0.09	0.112533309620556
0.1	0.123106703932653
0.11	0.133540769831516
0.12	0.143851975415129
0.13	0.154053813768596
0.14	0.164157532708998
0.15	0.174172646535725
0.16	0.184107305123618
0.17	0.193968566571128
0.18	0.203762602805838
0.19	0.213494857450573
0.2	0.223170168972894
0.21	0.232792868115897
0.22	0.242366855959972
0.23	0.251895667181316
0.24	0.261382521846225
0.25	0.270830368220361
0.26	0.280241918459498
0.27	0.289619678604668
0.28	0.298965973979152
0.29	0.308282970842705
0.3	0.317572694976383
0.31	0.326837047732886
0.32	0.336077819980991
0.33	0.34529670429024
0.34	0.354495305637581
0.35	0.3636751508669
0.36	0.37283769709204
0.37	0.381984339201718
0.38	0.391116416598821
0.39	0.400235219285673
0.4	0.409341993389791
0.41	0.418437946210858
0.42	0.427524250858226
0.43	0.436602050538989
0.44	0.445672462549028
0.45	0.454736582013162
0.46	0.463795485415401
0.47	0.472850233956175
0.48	0.48190187677002
0.49	0.490951454034615
0.5	0.5
0.51	0.509048545965385
0.52	0.51809812322998
0.53	0.527149766043825
0.54	0.536204514584599
0.55	0.545263417986839
0.56	0.554327537450972
0.57	0.563397949461011
0.58	0.572475749141774
0.59	0.581562053789142
0.6	0.590658006610209
0.61	0.599764780714327
0.62	0.608883583401179
0.63	0.618015660798282
0.64	0.62716230290796
0.65	0.6363248491331
0.66	0.645504694362419
0.67	0.65470329570976
0.68	0.663922180019009
0.69	0.673162952267114
0.7	0.682427305023617
0.71	0.691717029157295
0.72	0.701034026020848
0.73	0.710380321395332
0.74	0.719758081540502
0.75	0.729169631779639
0.76	0.738617478153775
0.77	0.748104332818684
0.78	0.757633144040028
0.79	0.767207131884103
0.8	0.776829831027106
0.81	0.786505142549427
0.82	0.796237397194162
0.83	0.806031433428872
0.84	0.815892694876382
0.85	0.825827353464275
0.86	0.835842467291002
0.87	0.845946186231404
0.88	0.856148024584871
0.89	0.866459230168484
0.9	0.876893296067347
0.91	0.887466690379444
0.92	0.898199932196224
0.93	0.90911924374666
0.94	0.920259218060471
0.95	0.931667411840686
0.96	0.943412955171662
0.97	0.955604732398132
0.98	0.968437416930526
0.99	0.982352892393699
1	1


==> ODC12.txt <==
0	0
0.01	0.0284126256074997
0.02	0.0463360824803042
0.03	0.0617968065540678
0.04	0.0758802729798516
0.05	0.089039684874419
0.06	0.101519497254127
0.07	0.113470654575152
0.08	0.124994665112586
0.09	0.136163959414454
0.1	0.147032530121105
0.11	0.157642004672023
0.12	0.168025349217073
0.13	0.178209248282503
0.14	0.188215699061138
0.15	0.198063117058951
0.16	0.207767125413578
0.17	0.217341132473174
0.18	0.226796763535627
0.19	0.236144189624665
0.2	0.245392381987209
0.21	0.254549311975795
0.22	0.263622110090028
0.23	0.272617194012567
0.24	0.281540372784879
0.25	0.290396932394936
0.26	0.299191706722245
0.27	0.307929136830896
0.28	0.31661332090455
0.29	0.325248056602004
0.3	0.333836877226369
0.31	0.342383082809088
0.32	0.350889766986972
0.33	0.359359840378281
0.34	0.3677960510299
0.35	0.376201002402489
0.36	0.384577169277367
0.37	0.392926911902717
0.38	0.401252488643689
0.39	0.409556067358288
0.4	0.417839735686368
0.41	0.426105510410961
0.42	0.434355346028252
0.43	0.442591142643753
0.44	0.450814753296919
0.45	0.459027990803881
0.46	0.467232634197734
0.47	0.475430434837519
0.48	0.483623122250401
0.49	0.491812409766269
0.5	0.5
0.51	0.508187590233731
0.52	0.516376877749599
0.53	0.524569565162481
0.54	0.532767365802266
0.55	0.540972009196119
0.56	0.549185246703081
0.57	0.557408857356247
0.58	0.565644653971748
0.59	0.573894489589039
0.6	0.582160264313632
0.61	0.590443932641712
0.62	0.598747511356311
0.63	0.607073088097283
0.64	0.615422830722633
0.65	0.623798997597511
0.66	0.6322039489701
0.67	0.640640159621719
0.68	0.649110233013028
0.69	0.657616917190912
0.7	0.666163122773631
0.71	0.674751943397996
0.72	0.68338667909545
0.73	0.692070863169104
0.74	0.700808293277755
0.75	0.709603067605064
0.76	0.718459627215121
0.77	0.727382805987433
0.78	0.736377889909972
0.79	0.745450688024205
0.8	0.754607618012791
0.81	0.763855810375335
0.82	0.773203236464373
0.83	0.782658867526826
0.84	0.792232874586422
0.85	0.801936882941049
0.86	0.811784300938862
0.87	0.821790751717497
0.88	0.831974650782927
0.89	0.842357995327977
0.9	0.852967469878895
0.91	0.863836040585546
0.92	0.875005334887414
0.93	0.886529345424848
0.94	0.898480502745873
0.95	0.910960315125581
0.96	0.924119727020148
0.97	0.938203193445932
0.98	0.953663917519696
0.99	0.9715873743925
1	1


==> ODC13.txt <==
0	0
0.01	0.0424080267944316
0.02	0.064072896311389
0.03	0.0817605895485578
0.04	0.0973258919135673
0.05	0.111509884604317
0.06	0.124700686978071
0.07	0.137132613214726
0.08	0.148960374389288
0.09	0.160292665903411
0.1	0.171209431222654
0.11	0.181771576417375
0.12	0.192026822435184
0.13	0.202013423929716
0.14	0.211762636218341
0.15	0.221300410805808
0.16	0.230648595867195
0.17	0.239825808021271
0.18	0.248848079376495
0.19	0.257729347012421
0.2	0.266481829524426
0.21	0.275116321031443
0.22	0.283642423814076
0.23	0.292068734612967
0.24	0.300402995448146
0.25	0.308652216932497
0.26	0.31682278001727
0.27	0.324920520649989
0.28	0.332950800766166
0.29	0.340918568256461
0.3	0.348828407969838
0.31	0.356684585375235
0.32	0.364491084170749
0.33	0.372251638872846
0.34	0.379969763219181
0.35	0.387648775063043
0.36	0.395291818314815
0.37	0.402901882388551
0.38	0.410481819534099
0.39	0.418034360372755
0.4	0.425562127904102
0.41	0.433067650210799
0.42	0.440553372054857
0.43	0.448021665531848
0.44	0.455474839927312
0.45	0.462915150901564
0.46	0.470344809114396
0.47	0.477765988389206
0.48	0.485180833506611
0.49	0.492591467710025
0.5	0.5
0.51	0.507408532289975
0.52	0.514819166493389
0.53	0.522234011610794
0.54	0.529655190885604
0.55	0.537084849098436
0.56	0.544525160072688
0.57	0.551978334468152
0.58	0.559446627945143
0.59	0.566932349789201
0.6	0.574437872095898
0.61	0.581965639627245
0.62	0.589518180465901
0.63	0.597098117611449
0.64	0.604708181685185
0.65	0.612351224936957
0.66	0.620030236780819
0.67	0.627748361127154
0.68	0.635508915829251
0.69	0.643315414624765
0.7	0.651171592030162
0.71	0.659081431743539
0.72	0.667049199233834
0.73	0.675079479350011
0.74	0.68317721998273
0.75	0.691347783067503
0.76	0.699597004551854
0.77	0.707931265387033
0.78	0.716357576185924
0.79	0.724883678968557
0.8	0.733518170475574
0.81	0.742270652987579
0.82	0.751151920623505
0.83	0.760174191978729
0.84	0.769351404132805
0.85	0.778699589194192
0.86	0.788237363781659
0.87	0.797986576070284
0.88	0.807973177564816
0.89	0.818228423582625
0.9	0.828790568777346
0.91	0.839707334096589
0.92	0.851039625610712
0.93	0.862867386785274
0.94	0.875299313021929
0.95	0.888490115395683
0.96	0.902674108086433
0.97	0.918239410451442
0.98	0.935927103688611
0.99	0.957591973205568
1	1


==> ODC14.txt <==
0	0
0.01	0.0594511503416805
0.02	0.0843072936854917
0.03	0.103702411531415
0.04	0.120293677118834
0.05	0.135105156253539
0.06	0.14866043003292
0.07	0.161269855373574
0.08	0.173135327043453
0.09	0.184396921197515
0.1	0.19515654707264
0.11	0.205491103472882
0.12	0.215460325239178
0.13	0.225111724995645
0.14	0.234483845152792
0.15	0.243608476746752
0.16	0.252512219977474
0.17	0.26121761047432
0.18	0.269743950449406
0.19	0.278107934093531
0.2	0.286324126262623
0.21	0.294405334470467
0.22	0.302362901916182
0.23	0.310206941145363
0.24	0.317946522446153
0.25	0.325589827290004
0.26	0.333144274465232
0.27	0.340616624652717
0.28	0.348013067818506
0.29	0.355339296789565
0.3	0.362600569629774
0.31	0.36980176287043
0.32	0.376947417222244
0.33	0.384041777068241
0.34	0.391088824783612
0.35	0.398092310730958
0.36	0.405055779624027
0.37	0.411982593830143
0.38	0.41887595408355
0.39	0.425738918003448
0.4	0.432574416747243
0.41	0.439385270078424
0.42	0.446174200086896
0.43	0.452943843765825
0.44	0.459696764621435
0.45	0.466435463469746
0.46	0.473162388555965
0.47	0.479879945117464
0.48	0.486590504499472
0.49	0.493296412923321
0.5	0.5
0.51	0.506703587076679
0.52	0.513409495500528
0.53	0.520120054882536
0.54	0.526837611444035
0.55	0.533564536530254
0.56	0.540303235378565
0.57	0.547056156234175
0.58	0.553825799913104
0.59	0.560614729921576
0.6	0.567425583252757
0.61	0.574261081996552
0.62	0.58112404591645
0.63	0.588017406169857
0.64	0.594944220375973
0.65	0.601907689269042
0.66	0.608911175216388
0.67	0.615958222931759
0.68	0.623052582777756
0.69	0.63019823712957
0.7	0.637399430370226
0.71	0.644660703210435
0.72	0.651986932181494
0.73	0.659383375347283
0.74	0.666855725534768
0.75	0.674410172709996
0.76	0.682053477553847
0.77	0.689793058854637
0.78	0.697637098083818
0.79	0.705594665529533
0.8	0.713675873737377
0.81	0.721892065906469
0.82	0.730256049550594
0.83	0.73878238952568
0.84	0.747487780022526
0.85	0.756391523253248
0.86	0.765516154847208
0.87	0.774888275004356
0.88	0.784539674760822
0.89	0.794508896527118
0.9	0.80484345292736
0.91	0.815603078802485
0.92	0.826864672956547
0.93	0.838730144626426
0.94	0.85133956996708
0.95	0.864894843746462
0.96	0.879706322881166
0.97	0.896297588468585
0.98	0.915692706314508
0.99	0.940548849658319
1	1


==> ODC15.txt <==
0	0
0.01	0.0791221137639986
0.02	0.106444313463693
0.03	0.12698511585783
0.04	0.144153079005018
0.05	0.15922354540842
0.06	0.172835885367884
0.07	0.185363474696242
0.08	0.197046281967877
0.09	0.208049110052887
0.1	0.218490804180304
0.11	0.228460347219282
0.12	0.238026380552506
0.13	0.247243156988992
0.14	0.256154432702375
0.15	0.264796107002983
0.16	0.273198068866791
0.17	0.28138552294106
0.18	0.289379963555143
0.19	0.297199904429601
0.2	0.304861434932242
0.21	0.312378650693365
0.22	0.319763991581217
0.23	0.327028510276882
0.24	0.334182088110545
0.25	0.341233610300497
0.26	0.348191109573286
0.27	0.355061884893969
0.28	0.361852600411877
0.29	0.368569368539438
0.3	0.37521782020166
0.31	0.381803164634531
0.32	0.388330240611223
0.33	0.394803560593117
0.34	0.401227349007998
0.35	0.407605575628379
0.36	0.413941984843091
0.37	0.420240121473171
0.38	0.426503353670124
0.39	0.432734893344283
0.4	0.438937814498336
0.41	0.445115069782421
0.42	0.45126950553959
0.43	0.457403875571801
0.44	0.463520853825067
0.45	0.469623046166804
0.46	0.475713001407564
0.47	0.481793221702564
0.48	0.487866172454978
0.49	0.493934291832418
0.5	0.5
0.51	0.506065708167582
0.52	0.512133827545022
0.53	0.518206778297436
0.54	0.524286998592436
0.55	0.530376953833196
0.56	0.536479146174933
0.57	0.542596124428199
0.58	0.54873049446041
0.59	0.554884930217579
0.6	0.561062185501664
0.61	0.567265106655717
0.62	0.573496646329876
0.63	0.579759878526829
0.64	0.586058015156909
0.65	0.592394424371621
0.66	0.598772650992002
0.67	0.605196439406883
0.68	0.611669759388777
0.69	0.618196835365469
0.7	0.62478217979834
0.71	0.631430631460562
0.72	0.638147399588123
0.73	0.644938115106031
0.74	0.651808890426714
0.75	0.658766389699503
0.76	0.665817911889455
0.77	0.672971489723118
0.78	0.680236008418783
0.79	0.687621349306635
0.8	0.695138565067759
0.81	0.702800095570399
0.82	0.710620036444857
0.83	0.71861447705894
0.84	0.726801931133209
0.85	0.735203892997017
0.86	0.743845567297625
0.87	0.752756843011008
0.88	0.761973619447494
0.89	0.771539652780718
0.9	0.781509195819696
0.91	0.791950889947113
0.92	0.802953718032123
0.93	0.814636525303758
0.94	0.827164114632116
0.95	0.840776454591581
0.96	0.855846920994982
0.97	0.873014884142169
0.98	0.893555686536307
0.99	0.920877886236001
1	1


==> ODC2.txt <==
0	0
0.01	0.00224574250238575
0.02	0.00606302775154392
0.03	0.0108034962406925
0.04	0.0162464934393272
0.05	0.0222670420668867
0.06	0.0287819252839586
0.07	0.0357306183423983
0.08	0.0430665384639621
0.09	0.0507523836324908
0.1	0.0587573911223045
0.11	0.0670556061221655
0.12	0.0756247276961507
0.13	0.0844453062606311
0.14	0.0935001660586893
0.15	0.102773977621832
0.16	0.112252933643312
0.17	0.121924498207064
0.18	0.131777209333033
0.19	0.141800521098238
0.2	0.151984675679463
0.21	0.162320598388119
0.22	0.172799810628585
0.23	0.18341435700935
0.24	0.194156743759167
0.25	0.205019886267779
0.26	0.215997064060929
0.27	0.227081881884354
0.28	0.238268235846797
0.29	0.249550283782134
0.3	0.260922419152782
0.31	0.272379247942737
0.32	0.28391556808783
0.33	0.295526351069366
0.34	0.307206725360145
0.35	0.31895196146234
0.36	0.330757458317618
0.37	0.342618730903157
0.38	0.354531398854498
0.39	0.366491175978572
0.4	0.378493860538754
0.41	0.390535326209146
0.42	0.402611513608013
0.43	0.414718422330901
0.44	0.426852103412755
0.45	0.439008652155697
0.46	0.451184201265113
0.47	0.463374914241723
0.48	0.475576978981265
0.49	0.487786601536666
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.57	0.57
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.69	0.69
0.7	0.7
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.82	0.82
0.83	0.83
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.94	0.94
0.95	0.95
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1	1


==> ODC3.txt <==
0	0
0.01	0.000844044022628375
0.02	0.00278333310241981
0.03	0.00556157707572229
0.04	0.00905945754690107
0.05	0.0131985213456459
0.06	0.0179205822526605
0.07	0.0231795214642911
0.08	0.0289371909019546
0.09	0.035161077749624
0.1	0.0418228504434816
0.11	0.0488973940453884
0.12	0.0563621386668139
0.13	0.0641965738281634
0.14	0.0723818863230485
0.15	0.0809006832334046
0.16	0.0897367754959555
0.17	0.0988750056654517
0.18	0.108301108665462
0.19	0.11800159764039
0.2	0.127963669232622
0.21	0.138175124117188
0.22	0.148624299679291
0.23	0.159300012470129
0.24	0.170191508620172
0.25	0.181288420789807
0.26	0.192580730536792
0.27	0.204058735206897
0.28	0.215713018628079
0.29	0.227534425023375
0.3	0.239514035663281
0.31	0.251643147861794
0.32	0.263913255986781
0.33	0.276316034208735
0.34	0.28884332075516
0.35	0.301487103473
0.36	0.314239506530346
0.37	0.327092778112348
0.38	0.340039278985937
0.39	0.353071471824243
0.4	0.366181911195205
0.41	0.379363234130282
0.42	0.392608151198646
0.43	0.40590943802029
0.44	0.419259927158141
0.45	0.432652500334878
0.46	0.446080080924817
0.47	0.459535626675063
0.48	0.473012122613257
0.49	0.486502574101756
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.57	0.57
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.69	0.69
0.7	0.7
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.82	0.82
0.83	0.83
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.94	0.94
0.95	0.95
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1	1


==> ODC4.txt <==
0	0
0.01	0.000259742063214811
0.02	0.00109260301223921
0.03	0.00250947994372612
0.04	0.00450444341871754
0.05	0.00706712504820439
0.06	0.0101853341602319
0.07	0.0138460278082958
0.08	0.01803575342681
0.09	0.0227408755562514
0.1	0.0279477004629094
0.11	0.0336425476212894
0.12	0.0398117915953318
0.13	0.0464418865832213
0.14	0.0535193804226051
0.15	0.06103092200885
0.16	0.0689632645151197
0.17	0.0773032659034688
0.18	0.0860378876789617
0.19	0.095154192507849
0.2	0.104639341111436
0.21	0.1144805887118
0.22	0.124665281216157
0.23	0.135180851266791
0.24	0.146014814242747
0.25	0.157154764271525
0.26	0.168588370289604
0.27	0.18030337217706
0.28	0.192287576982024
0.29	0.20452885524403
0.3	0.217015137420568
0.31	0.229734410417847
0.32	0.242674714224459
0.33	0.255824138645025
0.34	0.269170820129832
0.35	0.282702938695743
0.36	0.296408714933213
0.37	0.310276407093976
0.38	0.324294308253863
0.39	0.338450743545126
0.4	0.352734067452728
0.41	0.367132661169088
0.42	0.381634930001872
0.43	0.396229300829554
0.44	0.410904219599557
0.45	0.425648148863918
0.46	0.440449565347518
0.47	0.455296957544033
0.48	0.470178823334837
0.49	0.48508366762618
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.57	0.57
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.69	0.69
0.7	0.7
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.82	0.82
0.83	0.83
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.94	0.94
0.95	0.95
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1	1


==> ODC5.txt <==
0	0
0.01	6.26547512765939e-05
0.02	0.000354520024506102
0.03	0.000964652750523011
0.04	0.00194842387528982
0.05	0.00334488648887392
0.06	0.00518280247895775
0.07	0.0074836760200985
0.08	0.0102635462749814
0.09	0.0135341538731106
0.1	0.0173037511277658
0.11	0.0215776922136511
0.12	0.0263588789787662
0.13	0.0316481075337785
0.14	0.03744434407898
0.15	0.0437449487224062
0.16	0.050545860103106
0.17	0.0578417498447685
0.18	0.0656261533623141
0.19	0.0738915818411471
0.2	0.0826296190198937
0.21	0.0918310055586854
0.22	0.101485713157024
0.23	0.111583010127349
0.24	0.122111519785795
0.25	0.133059272758584
0.26	0.1444137540992
0.27	0.156161945952535
0.28	0.168290366376606
0.29	0.180785104832283
0.3	0.193631854770851
0.31	0.206815943683897
0.32	0.220322360926572
0.33	0.234135783581386
0.34	0.248240600593321
0.35	0.262620935376818
0.36	0.277260667069908
0.37	0.292143450589487
0.38	0.307252735623858
0.39	0.322571784683479
0.4	0.338083690318019
0.41	0.353771391596919
0.42	0.369617689941339
0.43	0.385605264387522
0.44	0.401716686354877
0.45	0.417934433986437
0.46	0.434240906124577
0.47	0.450618435980918
0.48	0.467049304556076
0.49	0.483515753862299
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.57	0.57
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.69	0.69
0.7	0.7
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.82	0.82
0.83	0.83
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.94	0.94
0.95	0.95
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1	1


==> ODC6.txt <==
0	0
0.01	0.00507009043352831
0.02	0.0116115731214035
0.03	0.0188271391494342
0.04	0.0265069714778653
0.05	0.0345439596813518
0.06	0.0428718150973808
0.07	0.0514450199113464
0.08	0.0602301769953448
0.09	0.0692016209041367
0.1	0.0783389390237226
0.11	0.0876254596947828
0.12	0.0970472749221082
0.13	0.106592579154861
0.14	0.116251205127426
0.15	0.126014287971176
0.16	0.135874015857466
0.17	0.145823440800087
0.18	0.155856332374352
0.19	0.1659670627425
0.2	0.176150514965355
0.21	0.186402008934837
0.22	0.196717240845097
0.23	0.207092233208461
0.24	0.217523293185465
0.25	0.228006977542956
0.26	0.238540062949211
0.27	0.249119520605717
0.28	0.259742494432012
0.29	0.270406282183577
0.3	0.281108319007652
0.31	0.291846163038112
0.32	0.302617482705522
0.33	0.313420045497302
0.34	0.324251707949547
0.35	0.335110406689178
0.36	0.345994150374925
0.37	0.356901012409754
0.38	0.367829124316908
0.39	0.378776669687733
0.4	0.389741878622544
0.41	0.40072302259662
0.42	0.411718409692268
0.43	0.4227263801453
0.44	0.433745302160332
0.45	0.444773567954353
0.46	0.455809589992134
0.47	0.466851797380462
0.48	0.477898632390855
0.49	0.48894854708266
0.5	0.5
0.51	0.51105145291734
0.52	0.522101367609145
0.53	0.533148202619539
0.54	0.544190410007866
0.55	0.555226432045647
0.56	0.566254697839668
0.57	0.5772736198547
0.58	0.588281590307732
0.59	0.59927697740338
0.6	0.610258121377456
0.61	0.621223330312267
0.62	0.632170875683092
0.63	0.643098987590246
0.64	0.654005849625075
0.65	0.664889593310822
0.66	0.675748292050453
0.67	0.686579954502698
0.68	0.697382517294479
0.69	0.708153836961888
0.7	0.718891680992348
0.71	0.729593717816422
0.72	0.740257505567988
0.73	0.750880479394283
0.74	0.761459937050789
0.75	0.771993022457044
0.76	0.782476706814535
0.77	0.792907766791539
0.78	0.803282759154903
0.79	0.813597991065163
0.8	0.823849485034645
0.81	0.8340329372575
0.82	0.844143667625648
0.83	0.854176559199913
0.84	0.864125984142534
0.85	0.873985712028824
0.86	0.883748794872574
0.87	0.893407420845139
0.88	0.902952725077892
0.89	0.912374540305217
0.9	0.921661060976277
0.91	0.930798379095863
0.92	0.939769823004655
0.93	0.948554980088654
0.94	0.957128184902619
0.95	0.965456040318648
0.96	0.973493028522135
0.97	0.981172860850566
0.98	0.988388426878597
0.99	0.994929909566472
1	1


==> ODC7.txt <==
0	0
0.01	0.00224574250238575
0.02	0.00606302775154392
0.03	0.0108034962406925
0.04	0.0162464934393272
0.05	0.0222670420668867
0.06	0.0287819252839586
0.07	0.0357306183423983
0.08	0.0430665384639621
0.09	0.0507523836324908
0.1	0.0587573911223045
0.11	0.0670556061221655
0.12	0.0756247276961507
0.13	0.0844453062606311
0.14	0.0935001660586893
0.15	0.102773977621832
0.16	0.112252933643312
0.17	0.121924498207064
0.18	0.131777209333033
0.19	0.141800521098238
0.2	0.151984675679463
0.21	0.162320598388119
0.22	0.172799810628585
0.23	0.18341435700935
0.24	0.194156743759167
0.25	0.205019886267779
0.26	0.215997064060929
0.27	0.227081881884354
0.28	0.238268235846797
0.29	0.249550283782134
0.3	0.260922419152782
0.31	0.272379247942737
0.32	0.28391556808783
0.33	0.295526351069366
0.34	0.307206725360145
0.35	0.31895196146234
0.36	0.330757458317618
0.37	0.342618730903157
0.38	0.354531398854498
0.39	0.366491175978572
0.4	0.378493860538754
0.41	0.390535326209146
0.42	0.402611513608013
0.43	0.414718422330901
0.44	0.426852103412755
0.45	0.439008652155697
0.46	0.451184201265113
0.47	0.463374914241723
0.48	0.475576978981265
0.49	0.487786601536666
0.5	0.5
0.51	0.512213398463334
0.52	0.524423021018736
0.53	0.536625085758277
0.54	0.548815798734887
0.55	0.560991347844303
0.56	0.573147896587245
0.57	0.585281577669099
0.58	0.597388486391986
0.59	0.609464673790854
0.6	0.621506139461246
0.61	0.633508824021428
0.62	0.645468601145502
0.63	0.657381269096843
0.64	0.669242541682382
0.65	0.68104803853766
0.66	0.692793274639856
0.67	0.704473648930634
0.68	0.71608443191217
0.69	0.727620752057263
0.7	0.739077580847219
0.71	0.750449716217866
0.72	0.761731764153203
0.73	0.772918118115646
0.74	0.784002935939071
0.75	0.794980113732221
0.76	0.805843256240833
0.77	0.81658564299065
0.78	0.827200189371415
0.79	0.837679401611881
0.8	0.848015324320537
0.81	0.858199478901762
0.82	0.868222790666967
0.83	0.878075501792936
0.84	0.887747066356688
0.85	0.897226022378168
0.86	0.906499833941311
0.87	0.915554693739369
0.88	0.924375272303849
0.89	0.932944393877835
0.9	0.941242608877696
0.91	0.949247616367509
0.92	0.956933461536038
0.93	0.964269381657602
0.94	0.971218074716041
0.95	0.977732957933113
0.96	0.983753506560673
0.97	0.989196503759307
0.98	0.993936972248456
0.99	0.997754257497614
1	1


==> ODC8.txt <==
0	0
0.01	0.000844044022628375
0.02	0.00278333310241981
0.03	0.00556157707572229
0.04	0.00905945754690107
0.05	0.0131985213456459
0.06	0.0179205822526605
0.07	0.0231795214642911
0.08	0.0289371909019546
0.09	0.035161077749624
0.1	0.0418228504434816
0.11	0.0488973940453884
0.12	0.0563621386668139
0.13	0.0641965738281634
0.14	0.0723818863230485
0.15	0.0809006832334046
0.16	0.0897367754959555
0.17	0.0988750056654517
0.18	0.108301108665462
0.19	0.11800159764039
0.2	0.127963669232622
0.21	0.138175124117188
0.22	0.148624299679291
0.23	0.159300012470129
0.24	0.170191508620172
0.25	0.181288420789807
0.26	0.192580730536792
0.27	0.204058735206897
0.28	0.215713018628079
0.29	0.227534425023375
0.3	0.239514035663281
0.31	0.251643147861794
0.32	0.263913255986781
0.33	0.276316034208735
0.34	0.28884332075516
0.35	0.301487103473
0.36	0.314239506530346
0.37	0.327092778112348
0.38	0.340039278985937
0.39	0.353071471824243
0.4	0.366181911195205
0.41	0.379363234130282
0.42	0.392608151198646
0.43	0.40590943802029
0.44	0.419259927158141
0.45	0.432652500334878
0.46	0.446080080924817
0.47	0.459535626675063
0.48	0.473012122613257
0.49	0.486502574101756
0.5	0.5
0.51	0.513497425898244
0.52	0.526987877386743
0.53	0.540464373324937
0.54	0.553919919075183
0.55	0.567347499665122
0.56	0.580740072841859
0.57	0.59409056197971
0.58	0.607391848801354
0.59	0.620636765869718
0.6	0.633818088804795
0.61	0.646928528175757
0.62	0.659960721014063
0.63	0.672907221887652
0.64	0.685760493469654
0.65	0.698512896527
0.66	0.71115667924484
0.67	0.723683965791265
0.68	0.736086744013219
0.69	0.748356852138206
0.7	0.760485964336719
0.71	0.772465574976625
0.72	0.784286981371921
0.73	0.795941264793103
0.74	0.807419269463208
0.75	0.818711579210193
0.76	0.829808491379828
0.77	0.840699987529871
0.78	0.851375700320709
0.79	0.861824875882812
0.8	0.872036330767378
0.81	0.881998402359611
0.82	0.891698891334538
0.83	0.901124994334548
0.84	0.910263224504045
0.85	0.919099316766595
0.86	0.927618113676952
0.87	0.935803426171837
0.88	0.943637861333186
0.89	0.951102605954612
0.9	0.958177149556518
0.91	0.964838922250376
0.92	0.971062809098045
0.93	0.976820478535709
0.94	0.98207941774734
0.95	0.986801478654354
0.96	0.990940542453099
0.97	0.994438422924278
0.98	0.99721666689758
0.99	0.999155955977372
1	1


==> ODC9.txt <==
0	0
0.01	0.000259742063214811
0.02	0.00109260301223921
0.03	0.00250947994372612
0.04	0.00450444341871754
0.05	0.00706712504820439
0.06	0.0101853341602319
0.07	0.0138460278082958
0.08	0.01803575342681
0.09	0.0227408755562514
0.1	0.0279477004629094
0.11	0.0336425476212894
0.12	0.0398117915953318
0.13	0.0464418865832213
0.14	0.0535193804226051
0.15	0.06103092200885
0.16	0.0689632645151197
0.17	0.0773032659034688
0.18	0.0860378876789617
0.19	0.095154192507849
0.2	0.104639341111436
0.21	0.1144805887118
0.22	0.124665281216157
0.23	0.135180851266791
0.24	0.146014814242747
0.25	0.157154764271525
0.26	0.168588370289604
0.27	0.18030337217706
0.28	0.192287576982024
0.29	0.20452885524403
0.3	0.217015137420568
0.31	0.229734410417847
0.32	0.242674714224459
0.33	0.255824138645025
0.34	0.269170820129832
0.35	0.282702938695743
0.36	0.296408714933213
0.37	0.310276407093976
0.38	0.324294308253863
0.39	0.338450743545126
0.4	0.352734067452728
0.41	0.367132661169088
0.42	0.381634930001872
0.43	0.396229300829554
0.44	0.410904219599557
0.45	0.425648148863918
0.46	0.440449565347518
0.47	0.455296957544033
0.48	0.470178823334837
0.49	0.48508366762618
0.5	0.5
0.51	0.51491633237382
0.52	0.529821176665163
0.53	0.544703042455967
0.54	0.559550434652482
0.55	0.574351851136082
0.56	0.589095780400443
0.57	0.603770699170446
0.58	0.618365069998128
0.59	0.632867338830912
0.6	0.647265932547272
0.61	0.661549256454874
0.62	0.675705691746137
0.63	0.689723592906024
0.64	0.703591285066787
0.65	0.717297061304257
0.66	0.730829179870168
0.67	0.744175861354975
0.68	0.757325285775541
0.69	0.770265589582153
0.7	0.782984862579432
0.71	0.79547114475597
0.72	0.807712423017976
0.73	0.81969662782294
0.74	0.831411629710396
0.75	0.842845235728475
0.76	0.853985185757253
0.77	0.864819148733209
0.78	0.875334718783843
0.79	0.8855194112882
0.8	0.895360658888564
0.81	0.904845807492151
0.82	0.913962112321038
0.83	0.922696734096531
0.84	0.93103673548488
0.85	0.93896907799115
0.86	0.946480619577395
0.87	0.953558113416779
0.88	0.960188208404668
0.89	0.966357452378711
0.9	0.972052299537091
0.91	0.977259124443749
0.92	0.98196424657319
0.93	0.986153972191704
0.94	0.989814665839768
0.95	0.992932874951796
0.96	0.995495556581282
0.97	0.997490520056274
0.98	0.998907396987761
0.99	0.999740257936785
1	1


==> power1bc1_rev.txt <==
0	0.051
0.04	0.0667
0.08	0.085
0.12	0.1088
0.16	0.1369
0.2	0.1719
0.24	0.2076
0.28	0.2518
0.32	0.2969
0.36	0.3465
0.4	0.4073
0.44	0.4656
0.48	0.5292
0.52	0.5895
0.56	0.6542
0.6	0.712
0.64	0.7675
0.68	0.8138
0.72	0.8541
0.76	0.8896
0.8	0.92
0.84	0.9415
0.88	0.9606
0.92	0.9719
0.96	0.9819
1	0.9892


==> power1bc1_rho1_rev.txt <==
0	0.0456
0.04	0.0633
0.08	0.0837
0.12	0.1109
0.16	0.1432
0.2	0.1822
0.24	0.2283
0.28	0.2857
0.32	0.3434
0.36	0.4096
0.4	0.48
0.44	0.5505
0.48	0.6201
0.52	0.6879
0.56	0.7494
0.6	0.8025
0.64	0.8516
0.68	0.8892
0.72	0.9188
0.76	0.9417
0.8	0.9609
0.84	0.9757
0.88	0.9853
0.92	0.9908
0.96	0.9946
1	0.9969


==> power1bc1_rho2_rev.txt <==
0	0.0448
0.04	0.0667
0.08	0.0953
0.12	0.1321
0.16	0.1784
0.2	0.2303
0.24	0.2973
0.28	0.3691
0.32	0.4482
0.36	0.5332
0.4	0.6163
0.44	0.6941
0.48	0.7633
0.52	0.8224
0.56	0.874
0.6	0.9154
0.64	0.9461
0.68	0.9659
0.72	0.9823
0.76	0.9915
0.8	0.9958
0.84	0.9975
0.88	0.9991
0.92	0.9996
0.96	1
1	1


==> power1bc1_rho3_rev.txt <==
0	0.0536
0.04	0.0822
0.08	0.1231
0.12	0.1811
0.16	0.2559
0.2	0.3489
0.24	0.4574
0.28	0.5648
0.32	0.6762
0.36	0.7731
0.4	0.8479
0.44	0.9067
0.48	0.9455
0.52	0.9711
0.56	0.9866
0.6	0.9947
0.64	0.9981
0.68	0.9991
0.72	0.9997
0.76	0.9999
0.8	1
0.84	1
0.88	1
0.92	1
0.96	1
1	1


==> power1bc2_rev.txt <==
0	0.0488
0.04	0.0654
0.08	0.0826
0.12	0.1056
0.16	0.1335
0.2	0.1676
0.24	0.2025
0.28	0.2461
0.32	0.2916
0.36	0.3395
0.4	0.4007
0.44	0.4585
0.48	0.5229
0.52	0.583
0.56	0.6463
0.6	0.7066
0.64	0.7619
0.68	0.8096
0.72	0.8491
0.76	0.8862
0.8	0.9177
0.84	0.9393
0.88	0.9584
0.92	0.9706
0.96	0.9808
1	0.9884


==> power1bc2_rho1_rev.txt <==
0	0.0411
0.04	0.0597
0.08	0.079
0.12	0.1032
0.16	0.135
0.2	0.1723
0.24	0.218
0.28	0.2742
0.32	0.332
0.36	0.3996
0.4	0.4677
0.44	0.5397
0.48	0.6094
0.52	0.6771
0.56	0.7396
0.6	0.7954
0.64	0.8453
0.68	0.8834
0.72	0.914
0.76	0.9379
0.8	0.9574
0.84	0.9736
0.88	0.9842
0.92	0.9903
0.96	0.9941
1	0.9968


==> power1bc2_rho2_rev.txt <==
0	0.0397
0.04	0.0587
0.08	0.0844
0.12	0.1217
0.16	0.1644
0.2	0.2172
0.24	0.282
0.28	0.3517
0.32	0.4329
0.36	0.5147
0.4	0.5981
0.44	0.6782
0.48	0.7517
0.52	0.8123
0.56	0.867
0.6	0.9091
0.64	0.942
0.68	0.9634
0.72	0.9801
0.76	0.9905
0.8	0.9955
0.84	0.9971
0.88	0.9989
0.92	0.9996
0.96	0.9999
1	1


==> power1bc2_rho3_rev.txt <==
0	0.0392
0.04	0.0629
0.08	0.0997
0.12	0.1527
0.16	0.2256
0.2	0.316
0.24	0.421
0.28	0.5349
0.32	0.6469
0.36	0.7479
0.4	0.8296
0.44	0.8941
0.48	0.9387
0.52	0.9663
0.56	0.9846
0.6	0.9931
0.64	0.9976
0.68	0.9989
0.72	0.9996
0.76	0.9999
0.8	1
0.84	1
0.88	1
0.92	1
0.96	1
1	1


==> power1bc3_rev.txt <==
0	0.0474
0.04	0.0643
0.08	0.0814
0.12	0.1043
0.16	0.132
0.2	0.1647
0.24	0.1994
0.28	0.2432
0.32	0.2882
0.36	0.3365
0.4	0.3965
0.44	0.4552
0.48	0.5193
0.52	0.5797
0.56	0.6416
0.6	0.702
0.64	0.7597
0.68	0.8079
0.72	0.8468
0.76	0.885
0.8	0.9148
0.84	0.9379
0.88	0.9574
0.92	0.9701
0.96	0.9801
1	0.988


==> power1bc4_rev.txt <==
0	0.0468
0.04	0.0634
0.08	0.0803
0.12	0.103
0.16	0.1316
0.2	0.1636
0.24	0.1986
0.28	0.2425
0.32	0.2864
0.36	0.3348
0.4	0.3947
0.44	0.453
0.48	0.5183
0.52	0.578
0.56	0.6403
0.6	0.6997
0.64	0.758
0.68	0.8064
0.72	0.8459
0.76	0.884
0.8	0.9141
0.84	0.9369
0.88	0.957
0.92	0.9695
0.96	0.9799
1	0.9879


==> power1bc5_rev.txt <==
0	0.0464
0.04	0.0626
0.08	0.0798
0.12	0.1027
0.16	0.1313
0.2	0.1631
0.24	0.1981
0.28	0.2418
0.32	0.2855
0.36	0.3341
0.4	0.3943
0.44	0.4518
0.48	0.517
0.52	0.5768
0.56	0.6394
0.6	0.6988
0.64	0.7574
0.68	0.8055
0.72	0.8452
0.76	0.8835
0.8	0.9136
0.84	0.9365
0.88	0.9566
0.92	0.9695
0.96	0.9799
1	0.9877


==> power1bc6_rev.txt <==
0	0.0463
0.04	0.062
0.08	0.0794
0.12	0.1018
0.16	0.1307
0.2	0.1625
0.24	0.1971
0.28	0.2408
0.32	0.2848
0.36	0.3332
0.4	0.3926
0.44	0.4508
0.48	0.5157
0.52	0.5759
0.56	0.6386
0.6	0.6975
0.64	0.7561
0.68	0.8037
0.72	0.8442
0.76	0.8833
0.8	0.9128
0.84	0.9359
0.88	0.956
0.92	0.9691
0.96	0.9796
1	0.9875


==> power1dh_rev.txt <==
0	0.0564
0.04	0.0714
0.08	0.0884
0.12	0.1097
0.16	0.134
0.2	0.1609
0.24	0.1943
0.28	0.2342
0.32	0.2771
0.36	0.3209
0.4	0.3697
0.44	0.4267
0.48	0.4806
0.52	0.5402
0.56	0.5994
0.6	0.6575
0.64	0.7131
0.68	0.7623
0.72	0.8055
0.76	0.8475
0.8	0.883
0.84	0.9117
0.88	0.9357
0.92	0.9556
0.96	0.9683
1	0.9794


==> power1dh_rho1_rev.txt <==
0	0.054
0.04	0.07
0.08	0.089
0.12	0.1126
0.16	0.1416
0.2	0.174
0.24	0.2159
0.28	0.2593
0.32	0.3143
0.36	0.3684
0.4	0.4261
0.44	0.4858
0.48	0.5512
0.52	0.6193
0.56	0.6796
0.6	0.741
0.64	0.7923
0.68	0.8406
0.72	0.8762
0.76	0.9097
0.8	0.9327
0.84	0.9517
0.88	0.9674
0.92	0.9788
0.96	0.9873
1	0.9922


==> power1dh_rho2_rev.txt <==
0	0.0562
0.04	0.0743
0.08	0.0974
0.12	0.1271
0.16	0.1601
0.2	0.202
0.24	0.2551
0.28	0.317
0.32	0.3782
0.36	0.4483
0.4	0.5177
0.44	0.5911
0.48	0.6606
0.52	0.7291
0.56	0.7924
0.6	0.8459
0.64	0.8884
0.68	0.9228
0.72	0.9479
0.76	0.9675
0.8	0.9817
0.84	0.9902
0.88	0.9948
0.92	0.9977
0.96	0.9988
1	0.9992


==> power1dh_rho3_rev.txt <==
0	0.062
0.04	0.0846
0.08	0.1156
0.12	0.1553
0.16	0.2088
0.2	0.2772
0.24	0.3496
0.28	0.432
0.32	0.525
0.36	0.6184
0.4	0.7068
0.44	0.7856
0.48	0.851
0.52	0.9002
0.56	0.9373
0.6	0.9631
0.64	0.9809
0.68	0.9897
0.72	0.996
0.76	0.998
0.8	0.9994
0.84	0.9998
0.88	1
0.92	1
0.96	1
1	1


==> power2bc1.txt <==
0	0.9991
0.05	0.9925
0.1	0.9676
0.15	0.8946
0.2	0.7554
0.25	0.556
0.3	0.3366
0.35	0.1765
0.4	0.0919
0.45	0.0571
0.5	0.0512
0.55	0.0618
0.6	0.1036
0.65	0.2085
0.7	0.3866
0.75	0.6143
0.8	0.8037
0.85	0.9264
0.9	0.9801
0.95	0.9972
1	0.9998


==> power2bc1_rho1.txt <==
0	0.9996
0.05	0.9964
0.1	0.9815
0.15	0.9281
0.2	0.8047
0.25	0.6076
0.3	0.3741
0.35	0.1928
0.4	0.0937
0.45	0.0549
0.5	0.0468
0.55	0.0583
0.6	0.1022
0.65	0.2212
0.7	0.4252
0.75	0.6648
0.8	0.8454
0.85	0.9527
0.9	0.9896
0.95	0.9986
1	0.9997


==> power2bc1_rho2.txt <==
0	1
0.05	0.9996
0.1	0.9978
0.15	0.9828
0.2	0.9212
0.25	0.77
0.3	0.5401
0.35	0.2851
0.4	0.1295
0.45	0.0616
0.5	0.0457
0.55	0.065
0.6	0.1439
0.65	0.3276
0.7	0.5923
0.75	0.822
0.8	0.9448
0.85	0.9876
0.9	0.9984
0.95	0.9999
1	1


==> power2bc1_rho3.txt <==
0	1
0.05	1
0.1	1
0.15	0.9996
0.2	0.9941
0.25	0.9562
0.3	0.8082
0.35	0.5264
0.4	0.2323
0.45	0.085
0.5	0.0514
0.55	0.0933
0.6	0.2544
0.65	0.5669
0.7	0.839
0.75	0.9678
0.8	0.9957
0.85	0.9997
0.9	1
0.95	1
1	1


==> power2bc2.txt <==
0	0.9978
0.05	0.9879
0.1	0.95
0.15	0.8587
0.2	0.695
0.25	0.4827
0.3	0.2829
0.35	0.1487
0.4	0.0793
0.45	0.0538
0.5	0.0492
0.55	0.0563
0.6	0.0855
0.65	0.1686
0.7	0.3231
0.75	0.5384
0.8	0.7503
0.85	0.8953
0.9	0.9688
0.95	0.9938
1	0.9998


==> power2bc2_rho1.txt <==
0	0.868
0.05	0.7663
0.1	0.6312
0.15	0.4775
0.2	0.3366
0.25	0.2192
0.3	0.1368
0.35	0.0825
0.4	0.0565
0.45	0.0447
0.5	0.0427
0.55	0.0464
0.6	0.0598
0.65	0.0888
0.7	0.1344
0.75	0.2138
0.8	0.3348
0.85	0.4794
0.9	0.6295
0.95	0.7654
1	0.8741


==> power2bc2_rho2.txt <==
0	0.9666
0.05	0.9117
0.1	0.8134
0.15	0.6687
0.2	0.4974
0.25	0.3257
0.3	0.1922
0.35	0.1107
0.4	0.0674
0.45	0.0449
0.5	0.0408
0.55	0.0474
0.6	0.0659
0.65	0.1103
0.7	0.1983
0.75	0.3337
0.8	0.5061
0.85	0.6837
0.9	0.828
0.95	0.9173
1	0.9677


==> power2bc2_rho3.txt <==
0	0.999
0.05	0.9954
0.1	0.9799
0.15	0.9293
0.2	0.8095
0.25	0.6057
0.3	0.3704
0.35	0.189
0.4	0.0891
0.45	0.048
0.5	0.0375
0.55	0.0479
0.6	0.0884
0.65	0.1922
0.7	0.3779
0.75	0.6072
0.8	0.8082
0.85	0.9272
0.9	0.9791
0.95	0.995
1	0.999


==> power2bc3.txt <==
0	0.9962
0.05	0.9804
0.1	0.9275
0.15	0.8171
0.2	0.6405
0.25	0.4282
0.3	0.2424
0.35	0.1272
0.4	0.071
0.45	0.0512
0.5	0.0482
0.55	0.0533
0.6	0.0741
0.65	0.1391
0.7	0.2727
0.75	0.471
0.8	0.6909
0.85	0.8597
0.9	0.9537
0.95	0.989
1	0.999


==> power2bc4.txt <==
0	0.9944
0.05	0.9712
0.1	0.9038
0.15	0.7753
0.2	0.5888
0.25	0.3769
0.3	0.2095
0.35	0.111
0.4	0.0663
0.45	0.0497
0.5	0.0474
0.55	0.0515
0.6	0.0668
0.65	0.1181
0.7	0.2297
0.75	0.4123
0.8	0.6337
0.85	0.8203
0.9	0.932
0.95	0.9824
1	0.9977


==> power2bc5.txt <==
0	0.9914
0.05	0.96
0.1	0.8801
0.15	0.7355
0.2	0.5382
0.25	0.3331
0.3	0.1854
0.35	0.1016
0.4	0.0629
0.45	0.0488
0.5	0.0468
0.55	0.0502
0.6	0.0628
0.65	0.1028
0.7	0.1962
0.75	0.3599
0.8	0.5798
0.85	0.7797
0.9	0.9097
0.95	0.9738
1	0.9953


==> power2bc6.txt <==
0	0.7538
0.05	0.6274
0.1	0.4909
0.15	0.3621
0.2	0.2539
0.25	0.1678
0.3	0.1123
0.35	0.0767
0.4	0.056
0.45	0.0477
0.5	0.0466
0.55	0.0489
0.6	0.0574
0.65	0.0755
0.7	0.1104
0.75	0.1661
0.8	0.2488
0.85	0.3599
0.9	0.4927
0.95	0.629
1	0.7529


==> power2dh.txt <==
0	0.9994
0.05	0.9971
0.1	0.9798
0.15	0.927
0.2	0.8122
0.25	0.6231
0.3	0.4091
0.35	0.2327
0.4	0.1195
0.45	0.072
0.5	0.0559
0.55	0.0726
0.6	0.12
0.65	0.2323
0.7	0.4104
0.75	0.6268
0.8	0.8137
0.85	0.9337
0.9	0.9821
0.95	0.997
1	0.9997


==> power2dh_rho1.txt <==
0	1
0.05	0.9991
0.1	0.9915
0.15	0.9637
0.2	0.8764
0.25	0.7078
0.3	0.4819
0.35	0.2696
0.4	0.1348
0.45	0.0713
0.5	0.0542
0.55	0.0721
0.6	0.1363
0.65	0.2754
0.7	0.4928
0.75	0.7157
0.8	0.878
0.85	0.9622
0.9	0.9919
0.95	0.9986
1	0.9997


==> power2dh_rho2.txt <==
0	1
0.05	0.9999
0.1	0.9983
0.15	0.9896
0.2	0.9464
0.25	0.8141
0.3	0.6017
0.35	0.3449
0.4	0.1635
0.45	0.077
0.5	0.0565
0.55	0.0809
0.6	0.1719
0.65	0.3596
0.7	0.6085
0.75	0.831
0.8	0.9491
0.85	0.9891
0.9	0.999
0.95	1
1	1


==> power2dh_rho3.txt <==
0	1
0.05	1
0.1	1
0.15	0.9997
0.2	0.9941
0.25	0.9504
0.3	0.7977
0.35	0.5112
0.4	0.2419
0.45	0.098
0.5	0.0607
0.55	0.0995
0.6	0.2515
0.65	0.5267
0.7	0.8041
0.75	0.9551
0.8	0.9937
0.85	0.9994
0.9	1
0.95	1
1	1


==> size1bc1_rho1_smoothed.txt <==
0.000	0.460
0.050	0.100
0.100	0.020
0.150	0.008
0.200	0.016
0.250	0.032
0.300	0.063
0.350	0.092
0.400	0.119
0.450	0.144
0.500	0.167
0.550	0.185
0.600	0.206
0.650	0.218
0.700	0.229
0.750	0.244
0.800	0.258
0.850	0.269
0.900	0.279
0.950	0.286
1.000	0.291


==> size1bc1_rho2_smoothed.txt <==
0.000	0.458
0.050	0.052
0.100	0.013
0.150	0.009
0.200	0.028
0.250	0.056
0.300	0.089
0.350	0.121
0.400	0.152
0.450	0.181
0.500	0.210
0.550	0.237
0.600	0.259
0.650	0.277
0.700	0.291
0.750	0.303
0.800	0.312
0.850	0.321
0.900	0.330
0.950	0.338
1.000	0.346


==> size1bc1_rho3_smoothed.txt <==
0.000	0.532
0.050	0.045
0.100	0.011
0.150	0.014
0.200	0.035
0.250	0.047
0.300	0.086
0.350	0.121
0.400	0.154
0.450	0.186
0.500	0.212
0.550	0.238
0.600	0.259
0.650	0.275
0.700	0.291
0.750	0.304
0.800	0.317
0.850	0.333
0.900	0.339
0.950	0.339
1.000	0.333


==> size1bc1_smoothed.txt <==
0.000	0.520
0.050	0.136
0.100	0.036
0.150	0.048
0.200	0.090
0.250	0.120
0.300	0.156
0.350	0.193
0.400	0.229
0.450	0.268
0.500	0.301
0.550	0.328
0.600	0.348
0.650	0.366
0.700	0.379
0.750	0.395
0.800	0.408
0.850	0.418
0.900	0.425
0.950	0.430
1.000	0.431


==> size1bc2_rho1_smoothed.txt <==
0.000	0.416
0.050	0.079
0.100	0.008
0.150	0.002
0.200	0.000
0.250	0.000
0.300	0.000
0.350	0.000
0.400	0.000
0.450	0.000
0.500	0.000
0.550	0.000
0.600	0.000
0.650	0.000
0.700	0.000
0.750	0.000
0.800	0.000
0.850	0.000
0.900	0.000
0.950	0.000
1.000	0.000


==> size1bc2_rho2_smoothed.txt <==
0.000	0.399
0.050	0.027
0.100	0.002
0.150	0.000
0.200	0.000
0.250	0.000
0.300	0.000
0.350	0.000
0.400	0.000
0.450	0.000
0.500	0.000
0.550	0.000
0.600	0.000
0.650	0.000
0.700	0.000
0.750	0.000
0.800	0.000
0.850	0.000
0.900	0.000
0.950	0.000
1.000	0.000


==> size1bc2_rho3_smoothed.txt <==
0.000	0.380
0.050	0.014
0.100	0.001
0.150	0.000
0.200	0.000
0.250	0.000
0.300	0.000
0.350	0.000
0.400	0.000
0.450	0.000
0.500	0.000
0.550	0.000
0.600	0.000
0.650	0.000
0.700	0.000
0.750	0.000
0.800	0.000
0.850	0.000
0.900	0.000
0.950	0.000
1.000	0.000


==> size1bc2_smoothed.txt <==
0.000	0.493
0.050	0.118
0.100	0.017
0.150	0.015
0.200	0.029
0.250	0.048
0.300	0.069
0.350	0.092
0.400	0.117
0.450	0.146
0.500	0.175
0.550	0.198
0.600	0.216
0.650	0.229
0.700	0.242
0.750	0.260
0.800	0.277
0.850	0.287
0.900	0.296
0.950	0.301
1.000	0.303


==> size1bc3_smoothed.txt <==
0.000	0.479
0.050	0.106
0.100	0.015
0.150	0.004
0.200	0.009
0.250	0.020
0.300	0.033
0.350	0.047
0.400	0.063
0.450	0.080
0.500	0.099
0.550	0.120
0.600	0.141
0.650	0.156
0.700	0.168
0.750	0.180
0.800	0.191
0.850	0.204
0.900	0.215
0.950	0.225
1.000	0.234


==> size1bc4_smoothed.txt <==
0.000	0.474
0.050	0.105
0.100	0.014
0.150	0.002
0.200	0.001
0.250	0.004
0.300	0.009
0.350	0.016
0.400	0.024
0.450	0.035
0.500	0.047
0.550	0.059
0.600	0.072
0.650	0.084
0.700	0.096
0.750	0.106
0.800	0.116
0.850	0.125
0.900	0.134
0.950	0.143
1.000	0.151


==> size1bc5_smoothed.txt <==
0.000	0.470
0.050	0.102
0.100	0.013
0.150	0.002
0.200	0.001
0.250	0.002
0.300	0.003
0.350	0.006
0.400	0.011
0.450	0.017
0.500	0.025
0.550	0.034
0.600	0.044
0.650	0.055
0.700	0.064
0.750	0.072
0.800	0.081
0.850	0.087
0.900	0.094
0.950	0.100
1.000	0.105


==> size1bc6_smoothed.txt <==
0.000	0.468
0.050	0.100
0.100	0.013
0.150	0.001
0.200	0.001
0.250	0.001
0.300	0.000
0.350	0.000
0.400	-0.000
0.450	0.000
0.500	0.000
0.550	0.000
0.600	0.000
0.650	0.000
0.700	0.000
0.750	0.000
0.800	0.000
0.850	0.000
0.900	0.000
0.950	0.000
1.000	0.000


==> size1dh_rho1_smoothed.txt <==
0.000	0.543
0.050	0.148
0.100	0.027
0.150	0.006
0.200	0.000
0.250	0.000
0.300	0.001
0.350	0.001
0.400	0.001
0.450	0.001
0.500	0.001
0.550	0.001
0.600	0.001
0.650	0.000
0.700	0.000
0.750	0.000
0.800	0.001
0.850	0.001
0.900	0.001
0.950	0.000
1.000	-0.000


==> size1dh_rho2_smoothed.txt <==
0.000	0.564
0.050	0.112
0.100	0.022
0.150	0.010
0.200	0.004
0.250	0.006
0.300	0.006
0.350	0.006
0.400	0.005
0.450	0.004
0.500	0.003
0.550	0.003
0.600	0.003
0.650	0.003
0.700	0.003
0.750	0.002
0.800	0.002
0.850	0.001
0.900	0.001
0.950	0.001
1.000	0.001


==> size1dh_rho3_smoothed.txt <==
0.000	0.604
0.050	0.072
0.100	0.016
0.150	0.006
0.200	0.003
0.250	0.002
0.300	0.002
0.350	0.003
0.400	0.003
0.450	0.002
0.500	0.002
0.550	0.002
0.600	0.001
0.650	0.001
0.700	0.002
0.750	0.002
0.800	0.001
0.850	0.001
0.900	0.001
0.950	0.001
1.000	0.001


==> size1dh_smoothed.txt <==
0.000	0.557
0.050	0.161
0.100	0.049
0.150	0.014
0.200	0.008
0.250	0.004
0.300	0.002
0.350	0.001
0.400	0.000
0.450	0.000
0.500	0.000
0.550	0.001
0.600	0.000
0.650	0.000
0.700	0.000
0.750	-0.000
0.800	0.000
0.850	0.000
0.900	0.001
0.950	0.001
1.000	0.001


==> size2bc1_rho1_smoothed.txt <==
0.000	0.458
0.040	0.390
0.080	0.335
0.120	0.303
0.160	0.278
0.200	0.256
0.240	0.248
0.280	0.244
0.320	0.244
0.360	0.250
0.400	0.262
0.440	0.268
0.480	0.273
0.520	0.277
0.560	0.281
0.600	0.283
0.640	0.290
0.680	0.294
0.720	0.299
0.760	0.305
0.800	0.311
0.840	0.322
0.880	0.330
0.920	0.336
0.960	0.339
1.000	0.340


==> size2bc1_rho2_smoothed.txt <==
0.000	0.465
0.040	0.374
0.080	0.334
0.120	0.297
0.160	0.275
0.200	0.273
0.240	0.271
0.280	0.271
0.320	0.271
0.360	0.272
0.400	0.275
0.440	0.283
0.480	0.290
0.520	0.296
0.560	0.301
0.600	0.307
0.640	0.313
0.680	0.320
0.720	0.323
0.760	0.327
0.800	0.333
0.840	0.340
0.880	0.349
0.920	0.354
0.960	0.358
1.000	0.361


==> size2bc1_rho3_smoothed.txt <==
0.000	0.530
0.040	0.423
0.080	0.357
0.120	0.334
0.160	0.304
0.200	0.296
0.240	0.302
0.280	0.309
0.320	0.316
0.360	0.323
0.400	0.328
0.440	0.335
0.480	0.343
0.520	0.351
0.560	0.355
0.600	0.360
0.640	0.361
0.680	0.367
0.720	0.374
0.760	0.383
0.800	0.391
0.840	0.396
0.880	0.394
0.920	0.397
0.960	0.401
1.000	0.405


==> size2bc1_smoothed.txt <==
0.000	0.522
0.040	0.440
0.080	0.387
0.120	0.344
0.160	0.316
0.200	0.301
0.240	0.291
0.280	0.287
0.320	0.288
0.360	0.293
0.400	0.305
0.440	0.318
0.480	0.328
0.520	0.337
0.560	0.345
0.600	0.356
0.640	0.367
0.680	0.375
0.720	0.383
0.760	0.388
0.800	0.395
0.840	0.400
0.880	0.402
0.920	0.409
0.960	0.416
1.000	0.425


==> size2bc2_rho1_smoothed.txt <==
0.000	0.416
0.040	0.342
0.080	0.287
0.120	0.248
0.160	0.209
0.200	0.174
0.240	0.152
0.280	0.133
0.320	0.118
0.360	0.106
0.400	0.095
0.440	0.088
0.480	0.081
0.520	0.075
0.560	0.068
0.600	0.064
0.640	0.058
0.680	0.056
0.720	0.053
0.760	0.050
0.800	0.048
0.840	0.046
0.880	0.045
0.920	0.044
0.960	0.043
1.000	0.042


==> size2bc2_rho2_smoothed.txt <==
0.000	0.401
0.040	0.319
0.080	0.262
0.120	0.207
0.160	0.180
0.200	0.151
0.240	0.125
0.280	0.103
0.320	0.087
0.360	0.077
0.400	0.069
0.440	0.061
0.480	0.057
0.520	0.052
0.560	0.047
0.600	0.045
0.640	0.043
0.680	0.039
0.720	0.036
0.760	0.033
0.800	0.030
0.840	0.029
0.880	0.028
0.920	0.028
0.960	0.027
1.000	0.026


==> size2bc2_rho3_smoothed.txt <==
0.000	0.380
0.040	0.290
0.080	0.207
0.120	0.168
0.160	0.131
0.200	0.102
0.240	0.084
0.280	0.071
0.320	0.061
0.360	0.056
0.400	0.052
0.440	0.049
0.480	0.046
0.520	0.042
0.560	0.038
0.600	0.037
0.640	0.035
0.680	0.034
0.720	0.031
0.760	0.029
0.800	0.027
0.840	0.026
0.880	0.026
0.920	0.025
0.960	0.024
1.000	0.022


==> size2bc2_smoothed.txt <==
0.000	0.500
0.040	0.421
0.080	0.366
0.120	0.316
0.160	0.283
0.200	0.256
0.240	0.244
0.280	0.237
0.320	0.235
0.360	0.237
0.400	0.246
0.440	0.257
0.480	0.268
0.520	0.274
0.560	0.281
0.600	0.289
0.640	0.298
0.680	0.309
0.720	0.320
0.760	0.326
0.800	0.334
0.840	0.339
0.880	0.345
0.920	0.352
0.960	0.360
1.000	0.368


==> size2bc3_smoothed.txt <==
0.000	0.484
0.040	0.409
0.080	0.350
0.120	0.298
0.160	0.267
0.200	0.237
0.240	0.221
0.280	0.210
0.320	0.204
0.360	0.203
0.400	0.205
0.440	0.214
0.480	0.224
0.520	0.232
0.560	0.238
0.600	0.245
0.640	0.250
0.680	0.261
0.720	0.272
0.760	0.281
0.800	0.291
0.840	0.300
0.880	0.304
0.920	0.310
0.960	0.316
1.000	0.321


==> size2bc4_smoothed.txt <==
0.000	0.480
0.040	0.404
0.080	0.337
0.120	0.289
0.160	0.252
0.200	0.222
0.240	0.202
0.280	0.188
0.320	0.180
0.360	0.177
0.400	0.178
0.440	0.182
0.480	0.188
0.520	0.195
0.560	0.202
0.600	0.215
0.640	0.224
0.680	0.230
0.720	0.236
0.760	0.241
0.800	0.248
0.840	0.259
0.880	0.267
0.920	0.275
0.960	0.282
1.000	0.289


==> size2bc5_smoothed.txt <==
0.000	0.475
0.040	0.402
0.080	0.332
0.120	0.284
0.160	0.250
0.200	0.215
0.240	0.195
0.280	0.180
0.320	0.170
0.360	0.165
0.400	0.162
0.440	0.163
0.480	0.167
0.520	0.170
0.560	0.175
0.600	0.185
0.640	0.190
0.680	0.197
0.720	0.205
0.760	0.210
0.800	0.216
0.840	0.227
0.880	0.234
0.920	0.242
0.960	0.250
1.000	0.257


==> size2bc6_smoothed.txt <==
0.000	0.472
0.040	0.397
0.080	0.325
0.120	0.273
0.160	0.239
0.200	0.201
0.240	0.180
0.280	0.162
0.320	0.145
0.360	0.131
0.400	0.118
0.440	0.108
0.480	0.101
0.520	0.094
0.560	0.089
0.600	0.082
0.640	0.077
0.680	0.072
0.720	0.069
0.760	0.067
0.800	0.064
0.840	0.061
0.880	0.058
0.920	0.057
0.960	0.055
1.000	0.054


==> size2dh_rho1_smoothed.txt <==
0.000	0.547
0.040	0.497
0.080	0.465
0.120	0.453
0.160	0.430
0.200	0.426
0.240	0.419
0.280	0.415
0.320	0.411
0.360	0.409
0.400	0.411
0.440	0.413
0.480	0.418
0.520	0.421
0.560	0.425
0.600	0.428
0.640	0.430
0.680	0.431
0.720	0.431
0.760	0.434
0.800	0.437
0.840	0.439
0.880	0.444
0.920	0.446
0.960	0.448
1.000	0.448


==> size2dh_rho2_smoothed.txt <==
0.000	0.546
0.040	0.500
0.080	0.475
0.120	0.435
0.160	0.424
0.200	0.413
0.240	0.412
0.280	0.412
0.320	0.413
0.360	0.414
0.400	0.416
0.440	0.419
0.480	0.422
0.520	0.429
0.560	0.430
0.600	0.434
0.640	0.439
0.680	0.441
0.720	0.441
0.760	0.446
0.800	0.447
0.840	0.450
0.880	0.453
0.920	0.455
0.960	0.456
1.000	0.456


==> size2dh_rho3_smoothed.txt <==
0.000	0.602
0.040	0.537
0.080	0.496
0.120	0.470
0.160	0.464
0.200	0.449
0.240	0.451
0.280	0.453
0.320	0.455
0.360	0.458
0.400	0.463
0.440	0.461
0.480	0.464
0.520	0.467
0.560	0.473
0.600	0.476
0.640	0.477
0.680	0.475
0.720	0.481
0.760	0.482
0.800	0.487
0.840	0.489
0.880	0.491
0.920	0.493
0.960	0.496
1.000	0.498


==> size2dh_smoothed.txt <==
0.000	0.555
0.040	0.522
0.080	0.495
0.120	0.468
0.160	0.447
0.200	0.449
0.240	0.442
0.280	0.438
0.320	0.436
0.360	0.439
0.400	0.442
0.440	0.446
0.480	0.448
0.520	0.452
0.560	0.451
0.600	0.452
0.640	0.456
0.680	0.459
0.720	0.461
0.760	0.463
0.800	0.465
0.840	0.465
0.880	0.467
0.920	0.470
0.960	0.474
1.000	0.478

